Efficiency-Induced Freezing in Quantum-State Purification

Any nonzero detection loss qualitatively changes feedback-controlled purification under diffusive monitoring. In every finite dimension, we prove a sharp, dimension-independent ceiling on the decay of trajectory-averaged impurity moments, uniformly over admissible predictable feedback protocols.Below unit efficiency, this ceiling becomes independent of moment order above a critical value and is attained on extremal rank-two quantum-nondemolition (QND) faces. For generic observable spectra, a determinant-root law precludes every full-rank state from attaining this boundary rate over an explicit moment-order interval. For qubits at $0<\eta<1$, the frozen rate is the exact optimum, set by rare, persistently mixed trajectories. Parameter-free finite-action scaling functions resolve both the rounded QND moment-order transition and the near-unit QND--always-unbiased crossover.

==> README.txt <==
P2 combined arXiv submission source

Entry point: main.tex

Compile with:
  latexmk -pdf -interaction=nonstopmode -halt-on-error main.tex

Layout:
  - The PRL Letter is typeset in two columns.
  - The Letter's End Matter retains its full-width two-panel presentation.
  - Supplemental Material begins on a new page in a single-column grid.

Reference handling:
  The Letter contains the complete inline bibliography.  Every reference cited
  by the Supplemental Material is already present there, so the duplicate SM
  bibliography was omitted in the combined document to avoid duplicate keys.

The submission ZIP also contains the generated main.bbl used by RevTeX for its
internal notes bibliography.  The scientific references remain inline in main.tex.

